Real-Time Refocusing using an FPGA-based Standard Plenoptic Camera

Plenoptic cameras are receiving increasing attention in scientific and commercial applications because they capture the entire structure of light in a scene, enabling optical transforms (such as focusing) to be applied computationally after the fact, rather than once and for all at the time a picture is taken. In many settings, real-time interactive performance is also desired, which in turn requires significant computational power due to the large amount of data required to represent a plenoptic image. Although GPUs have been shown to provide acceptable performance for real-time plenoptic rendering, their cost and power requirements make them prohibitive for embedded uses (such as in-camera). On the other hand, the computation to accomplish plenoptic rendering is well-structured, suggesting the use of specialized hardware. Accordingly, this paper presents an array of switch-driven Finite Impulse Response (FIR) filters, implemented with FPGA to accomplish high-throughput spatial-domain rendering. The proposed architecture provides a power-efficient rendering hardware design suitable for full-video applications as required in broadcasting or cinematography. A benchmark assessment of the proposed hardware implementation shows that real-time performance can readily be achieved, with a one order of magnitude performance improvement over a GPU implementation and three orders of magnitude performance improvement over a general-purpose CPU implementation.

==> ABS_1x-TIE-xxxx.txt <==
Title: Real-Time Refocusing using an FPGA-based Standard Plenoptic Camera
Authors: Christopher Hahne, Andrew Lumsdaine, Amar Aggoun and Vladan Velisavljevic
Abstract: Plenoptic cameras are receiving increasing attention in scientific and commercial applications because they capture the entire structure of light in a scene, enabling optical transforms (such as focusing) to be applied computationally after the fact, rather than once and for all at the time a picture is taken. In many settings, real-time interactive performance is also desired, which in turn requires significant computational power due to the large amount of data required to represent a plenoptic image. Although GPUs have been shown to provide acceptable performance for real-time plenoptic rendering, their cost and power requirements make them prohibitive for embedded uses (such as in-camera). On the other hand, the computation to accomplish plenoptic rendering is well-structured, suggesting the use of specialized hardware. Accordingly, this paper presents an array of switch-driven Finite Impulse Response (FIR) filters, implemented with FPGA to accomplish high-throughput spatial-domain rendering. The proposed architecture provides a power-efficient rendering hardware design suitable for full-video applications as required in broadcasting or cinematography. A benchmark assessment of the proposed hardware implementation shows that real-time performance can readily be achieved, with a one order of magnitude performance improvement over a GPU implementation and three orders of magnitude performance improvement over a general-purpose CPU implementation.

==> Aggoun_Amar.txt <==
Amar Aggoun is currently the Head of School of Mathematics and Computer Science and Professor of Visual Computing at the University of Wolverhampton. He received the "Ingenieur d'état" degree in Electronics Engineering from Ecole Nationale Polytechnique d'Alger (Algiers, Algeria) and a PhD degree in Electronic Engineering from the University of Nottingham. His academic carrier started at the University of Nottingham where he held the positions of research fellow in low power DSP architectures and visiting lecturer in Electronic Engineering and Mathematics. In 1993 he joined De Montfort University as a lecturer and progressed to the position of Principal Lecturer in 2000. In 2005 he joined Brunel University as Reader in Information and Communication Technologies. From 2013 to 2016, he was at the University of Bedfordshire as Head of School of Computer Science and Technology. He was also the director of the Institute for Research in Applicable Computing which oversees all the research within the School. His research is mainly focused on 3D Imaging and Immersive Technologies and he successfully secured and delivered research contracts worth in excess of £6.9M, funded by the research councils UK, Innovate UK, the European commission and industry. Amongst the successful project, he was the initiator and the principal coordinator and manager of a project sponsored by the EU-FP7 ICT-4-1.5-Networked Media and 3D Internet, namely Live Immerse Video-Audio Interactive Multimedia (3D VIVANT). He holds three filed patents, published more than 200 peer-reviewed journals and conference publications and contributed to two white papers for the European Commission on the Future Internet. He also served as Associate Editor for the IEEE/OSA Journal of Display Technologies.

==> Hahne_Christopher.txt <==
Christopher Hahne is affiliated with BASF subsidiary trinamiX GmbH, Ludwigshafen, Germany, where he currently works as the Manager of Simulation & Software on adaptive 3-D sensing. He received the BSc degree from the University of Applied Sciences, Hamburg, Germany, in 2012 whilst working at R&D departments of Rohde & Schwarz GmbH & Co. KG, Munich, Germany in 2010 and Arnold & Richter Cinetechnik GmbH & Co. KG, Munich, Germany in 2011. Subsequently, he became a visiting student at Brunel University, London, UK, in 2012 and was awarded the doctoral degree from the University of Bedfordshire, UK, in 2016 in a bursary-funded PhD programme.

==> INF_1x-TIE-xxxx.txt <==
(a) Document ID: No. 17-TIE-1768.R1

(b) Document title: Real-Time Refocusing using an FPGA-based Standard Plenoptic Camera

(c) Document subject: Embedded Systems (ES)

(d) Keywords: lightfield, plenoptic, refocusing

(e) Corresponding author: 
       Christopher Hahne
		 Kobellstraße 5
       info@christopherhahne.de
       +49 176 32252164
         
f) Authors names and  IEEE and IES memberships 
	Christopher Hahne,
	Andrew Lumsdaine, Senior Member, 2015,
	Amar Aggoun,
	Vladan Velisavljevic, Senior Member, 2012

(g) Do you want to print some of your figures in color? No


==> Lumsdaine_Andrew.txt <==
Andrew Lumsdaine (SM'15) is an internationally recognized expert in the area of high-performance computing who has made important contributions in many of the constitutive areas of HPC. In particular, he has contributed in the areas of HPC systems, programming languages, software libraries, and performance modeling. His work in HPC has been motivated by data-driven problems (large-scale graph analytics), as well as more traditional computational science problems. In addition, outside of the realm of HPC, he has done seminal work in the area of computational photography and plenoptic cameras. In his career, he has published more than 200 articles in top journals and conferences and holds 15 patents. Dr. Lumsdaine also has contributed important software artifacts to the research community, especially in the area of Message Passing Interface (MPI). He also is active in a number of standardization efforts with important contributions to the MPI specification, the C++ programming language, and the Graph 500.

==> MOD_1x-TIE-xxxx.txt <==
- rectification of cropped diagrams in figures 3, 5, 7}

==> Velisavljevic_Vladan.txt <==
Vladan Velisavljevic (M'06, SM'12) is Reader (Associate Professor) in Visual Systems Engineering at the School of Computer Science and Technology and Head of the Centre for Research in Signals, Sensors and Wireless Technology, University of Bedfordshire, UK, since 2011. Previously, he was Senior Research Scientist at Deutsche Telekom Laboratories, University of Technology Berlin, Germany, in 2006-2011 and Doctoral Assistant at LCAV, EPFL, Switzerland, in 2001-2005. He got PhD from EPFL in 2005 in the field of signal and image processing. Vladan has published more than 60 peer-reviewed journal and conference publications and 2 book chapters. He serves as Associate Editor for Elsevier Signal Processing: Image Communication and for IET Journal of Engineering and he is co-chair of the IEEE ComSoc MMTC Interest Group on 3D Processing and Communications. He was General Chair of the IEEE MMSP 2017, Lead Guest Editor for special issue on Visual Signal Processing for Wireless Networks at the IEEE Journal of Selected Topics in Signal Processing in February 2015 and special session organizer at 3DTV-Con 2015 and IEEE ICIP 2011. He was also Associate Editor for IEEE ComSoc MMTC R-Letters and Member of the Review Board for the IEEE ComSoc Multimedia Communications TC. He has served as a TPC member and reviewer for a number of conferences and journals.
